Imagining a Future of Designing with AI: Dynamic Grounding, Constructive Negotiation, and Sustainable Motivation

We ideate a future design workflow that involves AI technology. Drawing from activity and communication theory, we attempt to isolate the new value large AI models can provide design compared to past technologies. We arrive at three affordances -- dynamic grounding, constructive negotiation, and sustainable motivation -- that summarize latent qualities of natural language-enabled foundation models that, if explicitly designed for, can support the process of design. Through design fiction, we then imagine a future interface as a diegetic prototype, the story of Squirrel Game, that demonstrates each of our three affordances in a realistic usage scenario. Our design process, terminology, and diagrams aim to contribute to future discussions about the relative affordances of AI technology with regard to collaborating with human designers.

==> alt.txt <==
Figure 1:
Shows a fractal design spiral indicating the design process. The figure contains two sub-figures. Sub-figure 1: Shows a series of circles that are placed one inside the other. The larger circle represents the higher level of abstraction. The shape "circle" represents the iterative nature of the project. Sub-figure 2: Shows a series of same-sized circles intersecting at a single point. The point represents the "decision point" and each circle represents the choices at the decision point. When the user makes a decision, they choose one of the circles -- which forever changes the design space of the project. 

Figure 2:
Figure one shows a simple graph of how conflict can be beneficial based on the level of abstraction in the project. The X-axis shows the Level of abstraction, and the y-axis shows the amount of benefit. Design tasks and decisions at lower levels of abstraction are more routine tasks that do little sway the overall concept (e.g., high-fidelity choices like UI button color) --- hence conflict is not beneficial. Activities and decisions at a high level of abstraction are less routine, demanding more creative energy and benefiting more from conflict (e.g., brainstorming).

Figure 3:
This figure shows a comic of Alice sitting in a picnic bench at a rest stop on the way to Yellowstone national park. Alice notices a squirrel while sitting on a picnic bench. An idea flashes her mind: “I want to make a squirrel game.”

Figure 4:
This figure shows a comic of how Alice uses dynamic grounding in the fictional Game Jammer tool. Instead of manually designing the level, Alice can simply sketch the level using a digital pen and the AI will convert it to a level design. Panel 1: Alice sketches a level 1 design containing a squirrel, a road with vehicles, and a nut. Panel 2: The AI suggests adding a fox to the level, and even adds a Fox figure to the sketch. Panel 3: Alice mentions that the fox should be sleeping when the level starts and draws "ZZZ" beside the fox indicating "sleep". Panel 4: Based on Alice's edit, the AI replaces the fox and the "ZZZ" symbol with a sleeping fox.
